Deepfake Text Detection: Limitations and Opportunities

Recent advances in generative models for language have enabled the creation of convincing synthetic text or deepfake text. Prior work has demonstrated the potential for misuse of deepfake text to mislead content consumers. Therefore, deepfake text detection, the task of discriminating between human and machine-generated text, is becoming increasingly critical. Several defenses have been proposed for deepfake text detection. However, we lack a thorough understanding of their real-world applicability. In this paper, we collect deepfake text from 4 online services powered by Transformer-based tools to evaluate the generalization ability of the defenses on content in the wild. We develop several low-cost adversarial attacks, and investigate the robustness of existing defenses against an adaptive attacker. We find that many defenses show significant degradation in performance under our evaluation scenarios compared to their original claimed performance. Our evaluation shows that tapping into the semantic information in the text content is a promising approach for improving the robustness and generalization performance of deepfake text detection schemes.

==> data/attack_results_GLTR_BERT_I-T-W.csv <==
Dataset,F1-M,P-M,R-M
AI-Writer,0.578,0.776,0.461
Kafkai,0.35,0.569,0.253
ArticleForge,0.855,0.783,0.942
Anime Reviews,0.352,0.526,0.265
GPT-3 Reddit Bot,0.795,0.685,0.946

==> data/attack_results_GLTR_Bert_Dec.csv <==
Decoding Strategy,F1,Precision,Recall,GRUEN
Top-p 0.8,0.765,0.773,0.757,0.3678
Top-p 0.85,0.685,0.742,0.638,0.4115
Top-p 0.9,0.545,0.673,0.457,0.4543
Top-p 0.96,0.199,0.377,0.135,0.482
Top-p 0.98,0.143,0.298,0.094,0.4737
Top-p 1.0,0.069,0.165,0.044,0.4517
Top-k 160,0.481,0.635,0.387,0.4763
Top-k 120,0.545,0.674,0.458,0.4695
Top-k 80,0.642,0.722,0.577,0.4627
Top-k 60,0.708,0.758,0.665,0.4666
Top-k - 40(Baseline),0.765,0.78,0.75,0.4506
Temp 0.9,0.453,0.626,0.355,0.4269
Temp 0.85,0.634,0.719,0.567,0.3856
Temp 0.8,0.754,0.769,0.739,0.3265
Temp 0.75,0.803,0.787,0.819,0.2911
Temp 0.7 (Baseline),0.835,0.803,0.868,0.2499

==> data/attack_results_GLTR_Bert_Gen.csv <==
Attack Model,F1,Precision,Recall,GRUEN
GPT2-L,0.793,0.784,0.802,0.4359
CTRL,0.139,0.225,0.1,0.6138
Grover-Mega,0.455,0.603,0.365,0.568
Grover-large,0.276,0.453,0.197,0.577

==> data/attack_results_GLTR_Bert_Prim.csv <==
Num Priming Tokens,F1,Precision,Recall,GRUEN
0 (Baseline),0.796,0.784,0.8094,0.3539
1,0.733,0.76,0.707,0.3157
4,0.744,0.765,0.725,0.3539
8,0.731,0.759,0.704,0.3449
12,0.722,0.757,0.69,0.332

==> data/attack_results_GLTR_GPT-I-T-W.csv <==
Dataset,F1-M,P-M,R-M
AI-Writer,0.024,0.923,0.012
Kafkai,0.016,0.5,0.008
ArticleForge,0.738,0.967,0.597
Anime Reviews,0.009,0.589,0.004
GPT-3 Reddit Bot,0.382,0.991,0.237

==> data/attack_results_GLTR_GPT2_Dec.csv <==
Decoding Strategy,F1,Precision,Recall,GRUEN
Top-p 0.8,0.91,0.947,0.876,0.3678
Top-p 0.85,0.787,0.933,0.681,0.4115
Top-p 0.9,0.478,0.87,0.33,0.4543
Top-p 0.96,0.094,0.513,0.052,0.482
Top-p 0.98,0.047,0.341,0.026,0.4737
Top-p 1,0.032,0.26,0.017,0.4517
Top-k 160,0.549,0.89,0.397,0.4763
Top-k 120,0.928,0.949,0.908,0.4695
Top-k 80,0.975,0.953,0.997,0.4627
Top-k 60,0.973,0.95,0.998,0.4666
Top-k - 40(Baseline),0.974,0.95,0.999,0.4506
Temp 0.9,0.182,0.668,0.106,0.4269
Temp 0.85,0.53,0.885,0.379,0.3856
Temp 0.8,0.835,0.939,0.752,0.3265
Temp 0.75,0.93,0.949,0.912,0.2911
Temp 0.7 (Baseline),0.957,0.947,0.969,0.2499

==> data/attack_results_GLTR_GPT_Gen.csv <==
Attack Model,F1-M,P-M,R-M,Gruen Mean
GPT2-L,0.963,0.952,0.974,0.4359
CTRL,0,0,0,0.6138
Grover-Mega,0.082,0.885,0.043,0.568
Grover-large,0.012,0.524,0.006,0.577

==> data/attack_results_GLTR_GPT_Prim.csv <==
Num Priming Tokens,F1,Precision,Recall,GRUEN
0 (Baseline),0.968,0.953,0.984,0.3539
1,0.937,0.949,0.924,0.3157
4,0.925,0.948,0.9018,0.3539
8,0.924,0.948,0.9,0.3449
12,0.919,0.948,0.892,0.332

==> data/attack_results_Grover-I-T-W.csv <==
Dataset,F1-M,P-M,R-M
AI-Writer,0.055,0.483,0.029
Kafkai,0.256,0.993,0.147
ArticleForge,0.429,0.666,0.316
Anime Reviews,0.641,0.991,0.474
GPT-3 Reddit Bot,0.062,0.743,0.032

==> data/attack_results_Grover_Dec.csv <==
Decoding Strategy,F1,Precision,Recall,GRUEN
Top-p 0.9,0.937,0.909,0.967,0.5009
Top-p 0.94(Baseline),0.918,0.906,0.93,0.5274
Top-p 0.96,0.889,0.901,0.877,0.5487
Top-p 0.98,0.836,0.891,0.787,0.558
Top-p 1.0,0.663,0.85,0.544,0.5501
Top-k 40,0.929,0.908,0.95,0.53
Top-k 80,0.912,0.905,0.918,0.55
Top-k 120,0.895,0.902,0.888,0.551
Top-k 160,0.879,0.899,0.859,0.558

==> data/attack_results_Grover_Gen.csv <==
Attack Model,F1,Precision,Recall,GRUEN
CTRL,0.882,0.939,0.832,0.6138

==> data/attack_results_Grover_Prim.csv <==
Priming Tokens,F1,P,R,GRUEN Mean
0 (Baseline),0.918,0.906,0.93,0.5274
1,0.913,0.905,0.92,0.533
4,0.913,0.905,0.92,0.5361
8,0.91,0.905,0.916,0.5423
12,0.91,0.905,0.916,0.5404

==> data/attack_results_Roberta_Dec.csv <==
Decoding Strategy & Parameters,F1 (M),P(M),R(M),GRUEN Mean
Top-p 0.9,0.86,0.806,0.923,0.5009
Top-p 0.94,0.859,0.806,0.919,0.5274
Top-p 0.96 (Baseline),0.852,0.803,0.907,0.5487
Top-p 0.98,0.83,0.796,0.867,0.558
Top-p 1.0,0.736,0.762,0.712,0.5501
Top-k 40,0.855,0.804,0.912,0.53
Top-k 80,0.853,0.803,0.909,0.55
Top-k 120,0.845,0.801,0.894,0.551
Top-k 160,0.843,0.8,0.891,0.558

==> data/attack_results_Roberta_Gen.csv <==
Attack Model,F1-M,P-M,R-M,GRUEN Mean
CTRL,0.9,0.887,0.912,0.6138
GPT2-XL,0.814,0.727,0.926,0.482

==> data/attack_results_Roberta_Priming.csv <==
Num Priming Tokens,F1-M,P-M,R-M,GRUEN Mean
0 (Baseline),0.852,0.803,0.907,0.5487
1,0.848,0.802,0.9,0.553
4,0.849,0.802,0.9,0.5463
8,0.845,0.801,0.894,0.5524
12,0.847,0.884,0.898,0.5491

==> data/attack_results_Roberta_Wild.csv <==
Dataset,F1-M,P-M,R-M,GRUEN Mean
AI-Writer,0.929,0.913,0.946,0.4153
Kafkai,0.772,0.806,0.742,0.3226
ArticleForge,0.895,0.856,0.842,0.356
Anime Reviews,0.704,0.718,0.691,0.313
GPT-3 Reddit Bot,0.639,0.617,0.662,0.669

==> data/attack_results_dfast_dec.csv <==
Decoding Strategy & Parameters,F1 (M),P(M),R(M),GRUEN Mean
Top-p 0.9,0.871,0.835,0.911,0.5009
Top-p 0.94,0.87,0.834,0.909,0.5274
Top-p 0.96 (Baseline),0.867,0.834,0.905,0.5487
Top-p 0.98,0.854,0.83,0.88,0.558
Top-p 1.0,0.808,0.816,0.801,0.5501
Top-k 40,0.865,0.833,0.899,0.53
Top-k 80,0.858,0.831,0.887,0.55
Top-k 120,0.862,0.832,0.894,0.551
Top-k 160,0.861,0.832,0.893,0.558

==> data/attack_results_dfast_gen.csv <==
Attack Model,F1-M,P-M,R-M,GRUEN Mean
CTRL,0.893,0.836,0.96,0.6138
GPT2-XL,0.836,0.758,0.931,0.482

==> data/attack_results_dfast_prim.csv <==
Num Priming Tokens,F1-M,P-M,R-M,GRUEN Mean
0 (Baseline),0.867,0.834,0.905,0.5487
1,0.865,0.833,0.9,0.553
4,0.876,0.836,0.92,0.5463
8,0.864,0.833,0.899,0.5524
12,0.861,0.832,0.892,0.5491

==> data/attack_results_dfast_wild.csv <==
Dataset,F1-M,P-M,R-M,GRUEN Mean
AI-Writer,0.941,0.899,0.987,0.4153
Kafkai,0.831,0.818,0.845,0.3226
ArticleForge,0.882,0.837,0.933,0.356
Anime Reviews,0.734,0.73,0.738,0.313
GPT-3 Reddit Bot,0.611,0.601,0.621,0.669

==> data/attack_results_fast_dec.csv <==
Decoding Strategy & Parameters,F1 (M),P(M),R(M),GRUEN Mean
Top-p 0.9,0.863,0.837,0.895,0.5009
Top-p 0.94,0.87,0.838,0.903,0.5274
Top-p 0.96 (Baseline),0.87,0.838,0.904,0.5487
Top-p 0.98,0.857,0.835,0.88,0.558
Top-p 1.0,0.8201,0.824,0.816,0.5501
Top-k 40,0.86,0.836,0.886,0.53
Top-k 80,0.856,0.834,0.878,0.55
Top-k 120,0.858,0.835,0.883,0.551
Top-k 160,0.859,0.835,0.884,0.558

==> data/attack_results_fast_gen.csv <==
Attack Model,F1-M,P-M,R-M,GRUEN Mean
CTRL,0.907,0.863,0.955,0.6138

==> data/attack_results_fast_i_t_w.csv <==
Dataset,F1-M,P-M,R-M
AI-Writer,0.949,0.91,0.992
Kafkai,0.82,0.825,0.815
ArticleForge,0.885,0.847,0.927
Anime Reviews,0.723,0.701,0.746
GPT-3 Reddit Bot,0.61,0.582,0.64

==> data/attack_results_fast_prim.csv <==
Num Priming Tokens,F1-M,P-M,R-M,GRUEN Mean
0 (Baseline),0.87,0.838,0.904,0.5487
1,0.863,0.836,0.891,0.553
4,0.862,0.836,0.889,0.5463
8,0.862,0.836,0.889,0.5524
12,0.862,0.836,0.888,0.5491

==> data/attack_results_gb_dec.csv <==
Decoding Strategy,F1,Precision,Recall,GRUEN
Top-p 0.8,0.901,0.947,0.859,0.5876
Top-p 0.85,0.907,0.947,0.87,0.606
Top-p ~ 0.9,0.921,0.949,0.896,0.621
Top-p 0.96 (Baseline),0.932,0.952,0.912,0.627
Top-p 0.98,0.93,0.95,0.912,0.608
Top-p ~ 1,0.926,0.95,0.907,0.592
Top-k 40,0.904,0.947,0.865,0.616
Top-k 80,0.91,0.948,0.878,0.629
Top-k 120,0.92,0.948,0.893,0.629
Top-k 160,0.917,0.948,0.888,0.633

==> data/attack_results_gb_prim.csv <==
Num Priming Tokens,F1,Precision,Recall,GRUEN
0,0.591,0.901,0.436,0.6752
1 (Baseline),0.932,0.952,0.912,0.627
4,0.81,0.936,0.714,0.6518
8,0.718,0.902,0.597,0.657
12,0.727,0.925,0.599,0.6645

==> data/attack_results_gbrain_I-T-W.csv <==
Dataset,F1-M,P-M,R-M
AI-Writer,0.408,0.906,0.263
Kafkai,0.479,0.942,0.322
ArticleForge,0.211,0.772,0.122
Anime Reviews,0.116,0.572,0.065
GPT-3 Reddit Bot,0.216,0.431,0.144

==> data/attack_results_gbrain_gen.csv <==
Attack Model,F1,Precision,Recall,GRUEN
CTRL,0.643,0.994,0.475,0.767
GPT2-XL,0.909,0.948,0.873,0.6219
Grover-Mega,0.148,0.778,0.08,0.704
Grover-large,0.279,0.877,0.166,0.697

==> data/baselines_for_defenses_Combined.csv <==
Defense Model,Train set,Test set,F1,Precision,Recall,Decoding Strategy
Fine-tuned BERT,411930,8000,0.932,0.952,0.912,Top-p 0.96
Grover-Mega,8000,8000,0.918,0.906,0.93,Top-p 0.94
GLTR GPT2-XL,8000,8000,0.968,0.953,0.984,Top-k 40/Temp 0.7
GLTR Bert,8000,8000,0.796,0.784,0.8094,Top-k 40/Temp 0.7
FAST,10000,8000,0.87,0.838,0.904,Top-p 0.96

==> data/baselines_for_defenses_Defense.csv <==
Defense Model,Model type,Pre-training dataset,Fine-tuning dataset
Fine-tuned BERT,Bidirectional,BooksCorpus/English Wikipedia,WebText/GPT-2 Large
Grover-Mega,Unidirectional,RealNews,RealNews/Grover-Mega
GLTR GPT2-XL,Unidirectional,WebText,WebText/GPT-XL
GLTR Bert,Bidirectional,BooksCorpus/English Wikipedia,WebText/GPT-XL
FAST,Bidirectional,CC-NEWS/Stories/OpenWebText/BooksCorpus/English Wikipedia,RealNews/Grover-Mega

==> data/finetuning_GBrain_FT_10.csv <==
Dataset,F1 Before,F1 After,P After,R After
AIWriter,0.408,0.725,0.679,0.777
Article Forge,0.211,0.781,0.858,0.716
Kafkai,0.479,0.78,0.692,0.892
Anime Reviews,0.116,0.965,0.945,0.985
GPT3 Reddit,0.216,0.787,0.8,0.774

==> data/finetuning_Grover_FT_10.csv <==
Dataset,F1 Before,F1 After,P After,R After
AIWriter,0.054,0.961,0.927,0.998
Article Forge,0.429,0.9787,0.96,0.998
Kafkai,0.256,0.988,0.977,1
Anime Reviews,0.641,0.999,0.999,0.999
GPT3 Reddit,0.062,0.794,0.735,0.863

==> data/ft_gen_fast.csv <==
Model,"F1 (M) after -
original dataset",F1-M Gen Before,F1-M Gen After,P(M) Gen After,R(M) Gen After,Epochs
GPT2-XL,0.866,0.842,0.852,0.799,0.911,5
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,,,,
Model,"""F1 (M) after -
original dataset""","""F1-M Gen Before""","""F1-M Gen After""","""P(M) Gen After""","""R(M) Gen After""",Epochs
GPT2-XL,0.866,0.842,0.852,0.799,0.911,5

==> data/itw_appendix_Details_AIWriter_Sites.csv <==
Website
arabnews.com
bbc.com
dailymail.co.uk
dailytimes.com.pk
dawn.com
deseret.com
esquire.com
gizmodo.com
hollywoodreporter.com
mashable.com
nbcphiladelphia.com
nj.com
politico.com
reuters.com
theatlantic.com
theglobeandmail.com
theguardian.com
thenorthernecho.co.uk
thisismoney.co.uk
usatoday.com

==> data/itw_appendix_Details_Kafkai_human_keywords.csv <==
Niche,Keywords
SEO,how to rank your website on google | how to get backlinks for website | seo tips for website
Online Marketing,online business ideas | social media marketing | top digital marketing strategies | digital marketing major
Weight Loss,how to lose weight | best weight loss diet | how to lose weight but gain muscle
Cyber Security,cybersecurity jobs | cybersecurity major | ethical hacking | Artificial Intelligence in cybersecurity
Business,how to start a business online | technology business ideas startup | how to motivate your employees at work
Self Improvement,how to become more confident at work | how to become more motivated | what to do for public speaking anxiety
Dating,making a long distance relationship work | starting a relationship advice | relationship advice after cheating
Software,best software | software piracy | open source software | software engineering
Dogs,how to train your dog | best pet dog breeds | teach your dog easy tricks
Health,how to get healthy body | healthy lifestyle habits | lifestyle for heart attack patients

==> data/itw_appendix_details_AForge_Sites.csv <==
Website
politico.com
usatoday.com
deseretnews.com
hollywoodreporter.com
theatlantic.com
nbcphiladelphia.com
reuters.com
mashable.com
dailymail.co.uk
theguardian.com
